Gym-Anything: Turn any Software into an Agent Environment

Computer-use agents hold the promise of assisting in a wide range of digital economic activities. However, current research has largely focused on short-horizon tasks over a limited set of software with limited economic value, such as basic e-commerce and OS-configuration tasks. A key reason is that creating environments for complex software requires significant time and human effort, and therefore does not scale. To address this, we introduce Gym-Anything, a framework for converting any software into an interactive computer-use environment. We frame environment creation itself as a multi-agent task: a coding agent writes setup scripts, downloads real-world data, and configures the software, while producing evidence of correct setup. An independent audit agent then verifies evidence for the environment setup against a quality checklist. Using a taxonomy of economically valuable occupations grounded in U.S. GDP data, we apply this pipeline to 200 software applications with broad occupational coverage. The result is CUA-World, a collection of over 10K long-horizon tasks spanning domains from medical science and astronomy to engineering and enterprise systems, each configured with realistic data along with train and test splits. CUA-World also includes CUA-World-Long, a challenging long-horizon benchmark with tasks often requiring over 500 steps, far exceeding existing benchmarks. Distilling successful trajectories from the training split into a 2B vision-language model outperforms models 2$\times$ its size. We also apply the same auditing principle at test time: a separate VLM reviews completed trajectories and provides feedback on what remains, improving Gemini-3-Flash on CUA-World-Long from 11.5% to 14.0%. We release all code, infrastructure, and benchmark data to facilitate future research in realistic computer-use agents.

==> listings/contamination_comparison.txt <==
You are evaluating the similarity between two task descriptions
for a machine learning train/test split.

TASK 1:
{task1_description}

TASK 2:
{task2_description}

Classify their similarity into exactly ONE category:

1 - NOT_SIMILAR: Completely unrelated tasks
2 - SOMEWHAT_SIMILAR: Minor thematic overlap but fundamentally
    different tasks
3 - SOME_STEPS_SIMILAR: Tasks share some common substeps (e.g.,
    both navigate to a location) but have distinctly different
    end goals. This is common and acceptable.
4 - VERY_SIMILAR: Tasks are extremely similar -- knowing how to
    do one would directly help with the other. Only use this if
    the tasks are nearly interchangeable.
5 - SAME_REPHRASED: Essentially the same task with different
    wording
6 - DUPLICATE: Identical or near-identical tasks
7 - SUBSET: Task 1 is a strict subset of Task 2
8 - SUPERSET: Task 1 is a strict superset of Task 2

IMPORTANT: Be liberal in your assessment. Categories 4-8 should
only be used when tasks are TRULY interchangeable or one strictly
contains the other. Sharing common substeps does NOT make tasks
similar -- use category 3 for those.

Respond with ONLY a single digit (1-8) and nothing else.

==> listings/creation_agent_overview.txt <==
# Environment Creation Workflow for Gym-Anything
# (Abridged overview -- full prompt is ~800 lines)

## Phase 1: Understand the Framework
Read core files (api.py, env.py, specs.py, runners/) to understand the
lifecycle: from_config() -> env.reset() -> [agent interaction] -> env.close()
Key rules: hooks run as root, DISPLAY=:1 for GUI, mounts read-only by default.

## Phase 2: Research the Target Application
Web-search for installation guides, identify dependencies, determine
installation method. Answer: desktop vs web app? what services needed?
how is data stored? first-run wizard? network access?

## Phase 3: Study Existing Environments
Read env_creation_notes/ (cross-cutting patterns, Windows patterns).
Study similar environments in examples/ directory.

## Phase 4: Create Implementation Plan
Directory structure: env.json, scripts/{install,setup}.sh, tasks/*/
Hook responsibilities: pre_start (install), post_start (configure),
pre_task (task-specific setup with REAL data -- no fake/synthetic data).

## Phase 5: Write Environment Files
Create env.json (base image, resources, mounts, hooks, user accounts).
Write install script (apt, wget, docker), setup script (service polling,
app launch, config), task files (task.json, setup_task.sh, verifier.py).
CRITICAL: All data must be real (public datasets, official samples).

## Phase 6: Interactive Testing
Start VM, SSH in, use screenshot-based UI grounding to verify setup.
Loop: take screenshot -> analyze -> perform action -> repeat.
Verify: app visible, correct state, real data loaded, task completable.

## Phase 7: Final Testing & Documentation
Clean test without cache. Verify full checklist. Create evidence_docs/
with screenshots and log snippets. Document learnings in shared memory.

==> listings/pi_audit_phase1.txt <==
You are a data provenance auditor for AI benchmarking tasks.
Your job is to analyze task files and identify:
1. What dataset is used (name, source URL, specific case/patient ID)
2. What claims does task.json metadata make about expected values
   (numerical thresholds, counts, measurements)
3. Which values are hardcoded in scripts vs dynamically computed at runtime
4. Which values in metadata could be verified via web search
5. Whether the data is real (downloaded from a public dataset)
   or synthetic (generated by scripts)

Mark all claims as verifiable_via_web=true and provide a
suggested_search_query for each. Your goal is to find the correct
value for every claim, not just confirm what task.json says.

Analyze these files for task "{task_id}" and produce a structured
JSON response:

{all_files}

Respond with ONLY a JSON object:
{
    "dataset_name": "name of dataset or null if unclear",
    "dataset_url": "download URL found in scripts or null",
    "case_id": "specific case/patient/file ID or null",
    "data_is_synthetic": true/false,
    "synthetic_reason": "why you think data is synthetic, or null",
    "claims": [
        {
            "key": "metadata key name",
            "value": "value claimed in task.json metadata",
            "source": "hardcoded/computed/script-derived",
            "verifiable_via_web": true/false,
            "suggested_search_query": "web search query or null"
        }
    ],
    "general_task_context": "1-2 sentence description",
    "data_provenance_summary": "how data gets from source to the VM"
}

==> listings/pi_audit_phase2.txt <==
You are verifying claims about a dataset used in an AI benchmarking
task.

Task: {task_id}
Dataset: {dataset_name}
Case/Patient: {case_id}
Data source URL: {dataset_url}

Here are the claims to verify using web search:
{claims_text}

Your goal is to find the correct value for every claim -- either
confirm the claimed value or find the true value. Do not settle for
"unverified". Search extensively: try the data source page, dataset
documentation, academic papers, archive databases, file format
specifications, instrument documentation.

Look for:
- Official dataset documentation pages
- Published ground truth spreadsheets or CSV files
- Academic papers describing the dataset
- Dataset README files on Kaggle, TCIA, Zenodo
- Instrument/software documentation
- Archive databases (MAST, TCIA, PhysioNet)

Respond with ONLY a JSON object:
{
    "verification_results": [
        {
            "key": "claim key",
            "claimed_value": "what task.json claims",
            "verified_value": "what web sources say, or null",
            "status": "verified|contradicted|unverified",
            "source": "URL or description",
            "confidence": "high|medium|low",
            "details": "explanation of what you found"
        }
    ],
    "web_search_summary": "brief summary of search results"
}

==> listings/pi_audit_phase3.txt <==
You are producing a final validated privileged information (PI)
report for a benchmarking task.

CRITICAL RULE: Only include information that is VERIFIED in the
privileged_info_summary. It is MUCH BETTER to have no PI than fake
PI. If a value cannot be verified, mark it as "unverified" and do
NOT include it in the summary text.

Task: {task_id}

File analysis results:
{analysis}

Web verification results:
{verification}

Produce a final validated_pi.json:
{
    "task_id": "{task_id}",
    "dataset": "dataset name or null",
    "case_id": "specific case ID or null",
    "data_is_synthetic": true/false,
    "pi_items": [
        {
            "key": "item name",
            "metadata_value": "what task.json claims",
            "verified_value": "what we verified, or null",
            "source": "script analysis / web search URL / etc",
            "status": "verified|unverified|contradicted"
        }
    ],
    "privileged_info_summary": "ONLY verified facts. This text
        will be given to a VLM verifier.",
    "pi_confidence": "high|medium|low|none"
}

==> listings/vlm_checklist_generation.txt <==
You are generating a verification checklist for an AI agent
benchmark task. This checklist will be used by a VLM
(vision-language model) to score agent trajectories by examining
screenshots.

Task ID: {task_id}
Task Description: {task_desc}
Metadata keys: {metadata_keys}
{scoring_text}
Privileged Information: {pi_summary}
{pi_items_text}

Generate a checklist with two sections:

1. **task_completion** (5-8 items, points must sum to exactly 100):
   Each item represents a sub-goal or evidence of progress. Items
   should be ordered from earliest to latest.
   - CRITICAL: ONLY include items that are explicitly required by
     the task description. Do NOT add extra steps.
   - Assign more points to harder items
   - Each item must be visually verifiable from screenshots
   - Include what visual evidence the VLM should look for.

2. **integrity** (3-4 items):
   Each item checks for cheating/shortcuts. Common checks:
   - Agent used the GUI, not terminal commands
   - Agent interacted with the actual application
   - Agent didn't copy-paste expected answers
   - Results come from genuine software interaction

Also produce a "privileged_info_for_vlm" field: a concise text
with ONLY verified facts that helps the VLM judge correctness.

Respond with ONLY a JSON object:
{
    "task_id": "{task_id}",
    "task_completion": [
        {
            "id": "short_snake_case_id",
            "description": "What this item checks",
            "points": 20,
            "visual_evidence": "What the VLM should look for"
        }
    ],
    "integrity": [
        {
            "id": "short_snake_case_id",
            "description": "What this integrity check verifies",
            "visual_evidence": "What the VLM should look for"
        }
    ],
    "privileged_info_for_vlm": "Verified facts for the VLM"
}

==> listings/vlm_checklist_scoring.txt <==
[System Message]
You are an expert evaluator scoring AI agent trajectories on
computer-use benchmark tasks. You will examine trajectory screenshots
and score the agent's work against a structured checklist.

SCORING RULES:
- For each task_completion item: "pass" (full points), "partial"
  (half points), or "fail" (0 points)
- For each integrity item: "pass" or "fail"
- Be strict: only give "pass" if you see clear visual evidence.
  However, if you decide that a checklist item is non-essential
  for the task completion solely based on the task description,
  and other items are completed, then you can give "pass".
- "partial" is for when the agent made meaningful progress but
  didn't fully complete the sub-task

INTEGRITY CHECK RULES (critical):
- Integrity checks detect CHEATING or SHORTCUTS, NOT task failure.
- An agent that genuinely attempted the task but failed is an
  INTEGRITY PASS -- honest failure is not cheating.
- Only mark integrity FAIL if you see clear evidence of: hardcoding
  answers, copy-pasting expected values, fabricating results without
  using the software, or bypassing the required workflow entirely.

[User Message]
Task Description: {task_desc}
Privileged Information (verified facts): {pi_text}

=== TASK COMPLETION CHECKLIST (score each item) ===
{completion_items}

=== INTEGRITY CHECKS (pass/fail each item) ===
{integrity_items}

Below are screenshots from the agent's trajectory (first 3 frames,
every 3rd middle frame, last 3 frames). Examine them carefully and
score each checklist item.

[Screenshots are attached as images]

Now score each checklist item. Respond with ONLY a JSON object:
{
    "task_completion": [
        {"id": "item_id", "verdict": "pass|partial|fail",
         "confidence": 0.0-1.0, "evidence": "what you see"}
    ],
    "integrity": [
        {"id": "item_id", "verdict": "pass|fail",
         "confidence": 0.0-1.0, "evidence": "what you see"}
    ],
    "overall_reasoning": "1-3 sentence summary"
}
